Distributionally Robust Policy Learning with Wasserstein Distance

The effects of treatments are often heterogeneous, depending on the observable characteristics, and it is necessary to exploit such heterogeneity to devise individualized treatment rules (ITRs). Existing estimation methods of such ITRs assume that the available experimental or observational data are derived from the target population in which the estimated policy is implemented. However, this assumption often fails in practice because of limited useful data. In this case, policymakers must rely on the data generated in the source population, which differs from the target population. Unfortunately, existing estimation methods do not necessarily work as expected in the new setting, and strategies that can achieve a reasonable goal in such a situation are required. This study examines the application of distributionally robust optimization (DRO), which formalizes an ambiguity about the target population and adapts to the worst-case scenario in the set. It is shown that DRO with Wasserstein distance-based characterization of ambiguity provides simple intuitions and a simple estimation method. I then develop an estimator for the distributionally robust ITR and evaluate its theoretical performance. An empirical application shows that the proposed approach outperforms the naive approach in the target population.

==> figures/result_DR_ITR_data.csv <==
delta,m,se
0,1.3297609567901236,0.14716122633725753
1,1.3297609567901236,0.14716122633725753
2,1.4105648589065256,0.15275225363639777
3,1.4990894841269842,0.15556623612624343
4,1.4915835097001764,0.15556452265454973
5,1.4916777336860672,0.15570761334142147
6,1.392666159611993,0.1475763518624517
7,1.7652431657848324,0.1665990710248527
8,1.8390509700176367,0.17048721438876055
9,1.7024225970017637,0.16949099054209163
10,1.7632541005291007,0.17234786761660553


==> figures/result_naive_ITR_data.csv <==
delta,m,se
0,1.3297609567901236,0.14716122633725753
1,1.3297609567901236,0.14716122633725753
2,1.3297609567901236,0.14716122633725753
3,1.3297609567901236,0.14716122633725753
4,1.3297609567901236,0.14716122633725753
5,1.3297609567901236,0.14716122633725753
6,1.3297609567901236,0.14716122633725753
7,1.3297609567901236,0.14716122633725753
8,1.3297609567901236,0.14716122633725753
9,1.3297609567901236,0.14716122633725753
10,1.3297609567901236,0.14716122633725753


==> figures/scatter_source_target_CATE_data.csv <==
SANDIEGO,ARKANSAS
0.9408246465449042,0.04324920629084861
0.3665754556935221,0.7596965957442139
0.9607694204446435,-0.18440105767009718
0.4156897137041393,0.532875404535516
0.32843249993014956,1.0228278388328054
0.5513884471924042,0.5432379323184658
0.1895487291773783,1.2277248526430764
0.8334582730610596,0.220142853081777
1.4215065442476638,0.8937925317564849
1.421906368404664,-0.0820475865123882
0.5504288675500302,0.4575055632317122
0.5380481178362608,0.14291465781831691
-0.1209327565900633,0.7856716051186678
0.5513884471924042,0.5432379323184658
0.8334582730610596,0.220142853081777
0.5513884471924042,0.5432379323184658
0.9607694204446435,-0.18440105767009718
0.10391012588235027,0.11663871321678787
0.8334582730610596,0.220142853081777
0.5504288675500302,0.4575055632317122
0.4156897137041393,0.532875404535516
0.5513884471924042,0.5432379323184658
0.5513884471924042,0.5432379323184658
0.9607694204446435,-0.18440105767009718
0.33706008897299045,0.8947994110125586
0.5504288675500302,0.4575055632317122
1.1508350311849602,1.3696153154644066
0.14861049843009333,0.029435587701271082
0.5513884471924042,0.5432379323184658
0.5513884471924042,0.5432379323184658
0.8136875352281452,0.0026482826781362157
1.4215065442476638,0.8937925317564849
0.14861049843009333,0.029435587701271082
0.8334582730610596,0.220142853081777
0.19580572193566415,0.7539745985176605
0.19580572193566415,0.7539745985176605
0.32843249993014956,1.0228278388328054
0.32843249993014956,1.0228278388328054
0.14861049843009333,0.029435587701271082
0.5504288675500302,0.4575055632317122
0.9607694204446435,-0.18440105767009718
0.9607694204446435,-0.18440105767009718
0.9607694204446435,-0.18440105767009718
0.487666344664639,-0.038545944831816836
0.5513884471924042,0.5432379323184658
0.5513884471924042,0.5432379323184658
1.4215065442476638,0.8937925317564849
0.030016843591865072,2.0270869758658314
1.2654304169499513,0.6083275108587647
0.5380481178362608,0.14291465781831691
0.14133389097947768,0.13778018215534088
0.5504288675500302,0.4575055632317122
0.9607694204446435,-0.18440105767009718
0.32843249993014956,1.0228278388328054
1.2546604904192087,0.839759548912653
0.8334582730610596,0.220142853081777
1.9932931746195637,1.433515148703771
-1.143581197784835,-0.49479200210872243
0.19580572193566415,0.7539745985176605
0.5504288675500302,0.4575055632317122
0.8334582730610596,0.220142853081777
0.32843249993014956,1.0228278388328054
0.5504288675500302,0.4575055632317122
0.5504288675500302,0.4575055632317122
0.9607694204446435,-0.18440105767009718
0.9408246465449042,0.04324920629084861
0.5513884471924042,0.5432379323184658
0.32843249993014956,1.0228278388328054
0.8334582730610596,0.220142853081777
-0.0016561939462649278,-0.09554213256086275
0.5513884471924042,0.5432379323184658
0.9607694204446435,-0.18440105767009718
0.5513884471924042,0.5432379323184658
-0.30914021565717054,1.4593258241960814
0.9607694204446435,-0.18440105767009718
0.5504288675500302,0.4575055632317122
1.6755646165928582,0.6219323660771465
0.5513884471924042,0.5432379323184658
0.5513884471924042,0.5432379323184658
0.4156897137041393,0.532875404535516
0.5513884471924042,0.5432379323184658
0.3260821071213176,0.3942239300760493
1.4215065442476638,0.8937925317564849
0.9607694204446435,-0.18440105767009718
1.0001291895054496,0.19769324765668211
0.5513884471924042,0.5432379323184658
-0.33454438993848035,-0.3755290117522474
-1.2606460656888956,-2.7131921542355997e-4
0.5504288675500302,0.4575055632317122
0.4990924733666753,0.9385264884301909
-0.6608382234056078,0.9055036849831914
-0.5890240187561657,-0.5117096138343982
0.5504288675500302,0.4575055632317122
0.5504288675500302,0.4575055632317122
0.9607694204446435,-0.18440105767009718
0.14861049843009333,0.029435587701271082
0.14861049843009333,0.029435587701271082
1.6701871919540432,-1.2664478394846368
0.4156897137041393,0.532875404535516
0.8334582730610596,0.220142853081777
0.5504288675500302,0.4575055632317122
0.14861049843009333,0.029435587701271082
-2.6348711873283577,-1.7312458399370811
0.14861049843009333,0.029435587701271082
0.4156897137041393,0.532875404535516
0.4156897137041393,0.532875404535516
0.19580572193566415,0.7539745985176605
0.5513884471924042,0.5432379323184658
0.5504288675500302,0.4575055632317122
0.5504288675500302,0.4575055632317122
0.5504288675500302,0.4575055632317122
3.0703851285246726,0.5507667278824604
0.33706008897299045,0.8947994110125586
-0.4965253069196365,1.6761563839242966
2.5403903030829316,0.08198811817230034
0.19580572193566415,0.7539745985176605
0.4156897137041393,0.532875404535516
-1.3064362398603464,0.4897924191689764
0.4156897137041393,0.532875404535516
0.4156897137041393,0.532875404535516
0.19580572193566415,0.7539745985176605
0.4156897137041393,0.532875404535516
0.32843249993014956,1.0228278388328054
0.32843249993014956,1.0228278388328054
1.2286442758289957,0.25020616466925216
-0.8598912964434522,-0.9169449338274429
0.5513884471924042,0.5432379323184658
0.5380481178362608,0.14291465781831691
0.19580572193566415,0.7539745985176605
0.23819290200851295,0.4917817057908702
-0.9137242653837836,-0.36332041601926335
0.4156897137041393,0.532875404535516
-0.15829959401366978,-0.3421183471679585
0.14861049843009333,0.029435587701271082
-0.6245947440028381,-0.4451038651024781
0.2946048045478118,0.47139086262043395
0.4156897137041393,0.532875404535516
0.5504288675500302,0.4575055632317122
0.8334582730610596,0.220142853081777
0.5380481178362608,0.14291465781831691
0.9607694204446435,-0.18440105767009718
0.19580572193566415,0.7539745985176605
0.4156897137041393,0.532875404535516
0.19580572193566415,0.7539745985176605
0.5504288675500302,0.4575055632317122
-0.7626485629882458,0.7130169449503327
1.6832430918852799,0.8158817031376762
0.5513884471924042,0.5432379323184658
0.40642717816767404,0.35073224139790316
0.5504288675500302,0.4575055632317122
-0.763775506437808,0.2714752231312194
0.7659149104583758,0.4342602860200655
-0.27835648012047187,-0.25068986783439007
0.14861049843009333,0.029435587701271082
0.5513884471924042,0.5432379323184658
0.32843249993014956,1.0228278388328054
0.9607694204446435,-0.18440105767009718
0.32843249993014956,1.0228278388328054
0.5380481178362608,0.14291465781831691
0.19580572193566415,0.7539745985176605
0.19580572193566415,0.7539745985176605
0.17637741760573,0.43840924801284986
0.09741608965279536,0.6428141804403733
0.4156897137041393,0.532875404535516
0.4156897137041393,0.532875404535516
0.4156897137041393,0.532875404535516
0.5513884471924042,0.5432379323184658
0.5513884471924042,0.5432379323184658
0.5513884471924042,0.5432379323184658
1.0358014411688998,-0.9190294424766847
0.5513884471924042,0.5432379323184658
0.4156897137041393,0.532875404535516
0.5055566122612971,0.8955258982179215
0.14861049843009333,0.029435587701271082
0.0870517182292172,-1.0817607640464821
0.14861049843009333,0.029435587701271082
0.14861049843009333,0.029435587701271082
0.14861049843009333,0.029435587701271082
0.4156897137041393,0.532875404535516
0.5513884471924042,0.5432379323184658
0.5380481178362608,0.14291465781831691
0.11290078105385071,-0.22877667194181583
0.4156897137041393,0.532875404535516
0.14861049843009333,0.029435587701271082
-0.1472882626423031,1.7714883189635984
0.19580572193566415,0.7539745985176605
0.14861049843009333,0.029435587701271082
0.32843249993014956,1.0228278388328054
0.19580572193566415,0.7539745985176605
1.1535171704743759,1.0695031002224256
0.14861049843009333,0.029435587701271082
-1.083748444874563,-0.11429810139056285
0.9408246465449042,0.04324920629084861
0.14861049843009333,0.029435587701271082
0.5380481178362608,0.14291465781831691
0.5380481178362608,0.14291465781831691
1.166252598243089,0.7207408103423862
-0.3678702510341143,0.9058878489505862
0.5380481178362608,0.14291465781831691
0.9231155727198948,0.26893743880983756
0.5380481178362608,0.14291465781831691
0.4156897137041393,0.532875404535516
0.19580572193566415,0.7539745985176605
0.5513884471924042,0.5432379323184658
0.5513884471924042,0.5432379323184658
0.14861049843009333,0.029435587701271082
0.5380481178362608,0.14291465781831691
0.9408246465449042,0.04324920629084861
-0.13758665397878467,1.1355842845868223
0.19580572193566415,0.7539745985176605
1.39771455858211,1.1137722949842521
-0.28238942823780455,0.30642338880777187
2.3240561375975846,1.1531711556795692
0.5380481178362608,0.14291465781831691
0.32843249993014956,1.0228278388328054
0.14861049843009333,0.029435587701271082
-0.1810131589092432,-0.3291574815693572
-0.5892904881673644,0.5367852343145412
0.030016843591865072,2.0270869758658314
0.5513884471924042,0.5432379323184658
0.5380481178362608,0.14291465781831691
0.14861049843009333,0.029435587701271082
-1.2959911683819447,0.13360019154230152
0.19580572193566415,0.7539745985176605
0.9017175541896627,1.0484705653229707
0.14861049843009333,0.029435587701271082
0.5380481178362608,0.14291465781831691
0.5513884471924042,0.5432379323184658
0.14861049843009333,0.029435587701271082
0.14861049843009333,0.029435587701271082
-0.2797768042853539,-0.4034066581730431
0.7290860892795168,-0.3660805023157172
0.9408246465449042,0.04324920629084861
0.4156897137041393,0.532875404535516
0.32843249993014956,1.0228278388328054
0.19580572193566415,0.7539745985176605
0.4156897137041393,0.532875404535516
0.4156897137041393,0.532875404535516
0.4156897137041393,0.532875404535516
0.4156897137041393,0.532875404535516
0.18856412614258922,0.4196967213562669
0.8334582730610596,0.220142853081777
0.18856412614258922,0.4196967213562669
0.14861049843009333,0.029435587701271082
0.19580572193566415,0.7539745985176605
1.2619181588428066,0.4121339536738087
0.5380481178362608,0.14291465781831691
0.6897831926868063,1.1947713105071154
0.18856412614258922,0.4196967213562669
0.02606220516705271,-0.0077571790663029105
0.5380481178362608,0.14291465781831691
-0.9187021836437976,-1.1808459458356788
0.14861049843009333,0.029435587701271082
0.5380481178362608,0.14291465781831691
0.14861049843009333,0.029435587701271082
1.783134762789953,0.21642075196283406
0.14861049843009333,0.029435587701271082
0.9408246465449042,0.04324920629084861
0.14861049843009333,0.029435587701271082
0.14861049843009333,0.029435587701271082
0.5513884471924042,0.5432379323184658
0.5513884471924042,0.5432379323184658
0.14861049843009333,0.029435587701271082
0.4156897137041393,0.532875404535516
1.1787444991354459,-1.3934884046973268
0.5380481178362608,0.14291465781831691
0.5380481178362608,0.14291465781831691
0.18856412614258922,0.4196967213562669
0.4156897137041393,0.532875404535516
0.5504288675500302,0.4575055632317122
0.5380481178362608,0.14291465781831691
0.5504288675500302,0.4575055632317122
0.9408246465449042,0.04324920629084861
0.4156897137041393,0.532875404535516
0.9408246465449042,0.04324920629084861
-0.046387321124899294,0.26588594092686346
0.5504288675500302,0.4575055632317122
1.2286442758289957,0.25020616466925216
1.2286442758289957,0.25020616466925216
0.9170416040647857,1.0548694406088206
0.9408246465449042,0.04324920629084861
0.5513884471924042,0.5432379323184658
0.5504288675500302,0.4575055632317122
0.5513884471924042,0.5432379323184658
0.32843249993014956,1.0228278388328054
0.5513884471924042,0.5432379323184658
0.5504288675500302,0.4575055632317122
0.1620195832581306,0.3419536902362261
0.5504288675500302,0.4575055632317122
0.5504288675500302,0.4575055632317122
0.5513884471924042,0.5432379323184658
0.4156897137041393,0.532875404535516
0.19580572193566415,0.7539745985176605
0.5513884471924042,0.5432379323184658
0.14861049843009333,0.029435587701271082
0.5513884471924042,0.5432379323184658
-1.1988018091686516,-0.9473230679452991
0.14861049843009333,0.029435587701271082
-0.2183560351055558,0.1589710228808192
0.5504288675500302,0.4575055632317122
0.5504288675500302,0.4575055632317122
0.4156897137041393,0.532875404535516
0.19580572193566415,0.7539745985176605
0.5504288675500302,0.4575055632317122
0.5513884471924042,0.5432379323184658
-0.7359817560596253,0.9925795884570316
0.5504288675500302,0.4575055632317122
0.8334582730610596,0.220142853081777
0.5504288675500302,0.4575055632317122
0.5513884471924042,0.5432379323184658
-1.0935883125895094,0.6952190131485922
0.9408246465449042,0.04324920629084861
0.5504288675500302,0.4575055632317122
1.4215065442476638,0.8937925317564849
0.5513884471924042,0.5432379323184658
-0.3732624191312599,-0.15239922688383345
0.5513884471924042,0.5432379323184658
0.5010008387421727,0.36983577885014485
0.9408246465449042,0.04324920629084861
0.4156897137041393,0.532875404535516
0.5504288675500302,0.4575055632317122
-0.5259114736217736,0.5151212969438541
0.5504288675500302,0.4575055632317122
0.5513884471924042,0.5432379323184658
0.19580572193566415,0.7539745985176605
0.8528184256565092,0.2359574038153518
-0.40187083699031323,0.6039534237843203
0.4156897137041393,0.532875404535516
2.944107037049008,-0.7565026640685169
0.4156897137041393,0.532875404535516
0.5504288675500302,0.4575055632317122
0.5513884471924042,0.5432379323184658
0.4156897137041393,0.532875404535516
0.5513884471924042,0.5432379323184658
0.8334582730610596,0.220142853081777
0.19580572193566415,0.7539745985176605
0.4659736671557848,1.5716528435042179
0.14861049843009333,0.029435587701271082
0.48082900289436825,0.1521863304033233
0.5504288675500302,0.4575055632317122
0.19580572193566415,0.7539745985176605
0.4923608889067035,0.6241130227331686
-0.9245781667081108,-0.7105894853789785
0.9607694204446435,-0.18440105767009718
-0.4636735982035116,-0.6357942449347562
0.4606091633579936,0.455540944261287
-0.17599743594913342,0.5454115099669252
-0.32383301304655987,1.120697433265331
-0.6444151616180802,1.495399561191769
0.4000264874353263,0.564703110269936
0.5504288675500302,0.4575055632317122
0.17245787950643754,0.64866467986018606
-0.5036698042989363,1.6383332628442329
0.4156897137041393,0.532875404535516
-1.3519757238677812,-0.5255689044812986
2.903815972711314,2.4403972636527804
1.848395894736015,0.6278942509633296
0.5504288675500302,0.4575055632317122
0.4156897137041393,0.532875404535516
0.4156897137041393,0.532875404535516
0.5380481178362608,0.14291465781831691
-0.7669452699443609,0.7353113236627342
0.5504288675500302,0.4575055632317122
0.32843249993014956,1.0228278388328054
-0.6787144168981616,0.5794966795687513
0.33706008897299045,0.8947994110125586
0.439106114895234,-0.17975996809718886
0.6394750087781826,0.6472969900018826
0.5513884471924042,0.5432379323184658
0.5513884471924042,0.5432379323184658
0.19580572193566415,0.7539745985176605
0.08855595488977741,0.2134396972017374
0.9490306120991203,0.2903512924676752
0.5504288675500302,0.4575055632317122
0.4156897137041393,0.532875404535516
0.5504288675500302,0.4575055632317122
0.19580572193566415,0.7539745985176605
0.4156897137041393,0.532875404535516
0.5513884471924042,0.5432379323184658
0.4156897137041393,0.532875404535516
0.5504288675500302,0.4575055632317122
0.5504288675500302,0.4575055632317122
0.7955250984619981,0.9008812269911797
-0.9282736110096081,-0.9435520566263147
0.9408246465449042,0.04324920629084861
0.9607694204446435,-0.18440105767009718
0.32843249993014956,1.0228278388328054
0.5513884471924042,0.5432379323184658
0.5513884471924042,0.5432379323184658
0.5504288675500302,0.4575055632317122
0.19580572193566415,0.7539745985176605
0.14861049843009333,0.029435587701271082
0.5504288675500302,0.4575055632317122
-0.12612688679527162,0.48818738174939647
0.5513884471924042,0.5432379323184658
-0.3950818940852301,1.1968183361558875
0.4156897137041393,0.532875404535516
0.9607694204446435,-0.18440105767009718
1.2286442758289957,0.25020616466925216
0.14861049843009333,0.029435587701271082
0.5380481178362608,0.14291465781831691
0.9408246465449042,0.04324920629084861
0.5504288675500302,0.4575055632317122
0.19580572193566415,0.7539745985176605
0.19580572193566415,0.7539745985176605
0.9482215075615015,-0.8112141583109977
1.94388834243337,2.1339600901632902
0.9607694204446435,-0.18440105767009718
0.5380481178362608,0.14291465781831691
-2.1762733861023884,-1.125163513588384
0.4156897137041393,0.532875404535516
1.0589503859860177,-0.6787424710890448
0.32843249993014956,1.0228278388328054
0.32843249993014956,1.0228278388328054
0.19580572193566415,0.7539745985176605
-0.08641713980216759,-1.1093105265449599
0.7776851793842328,0.021158935060369366
0.14861049843009333,0.029435587701271082
0.5504288675500302,0.4575055632317122
0.23304625094551557,0.5687450594529937
0.19580572193566415,0.7539745985176605
0.5513884471924042,0.5432379323184658
0.4156897137041393,0.532875404535516
0.5513884471924042,0.5432379323184658
0.19580572193566415,0.7539745985176605
3.89878306786037,0.26838099480474664
0.5504288675500302,0.4575055632317122
-0.4762908037048117,0.25175531428703923
0.5504288675500302,0.4575055632317122
0.5513884471924042,0.5432379323184658
0.5504288675500302,0.4575055632317122
0.4156897137041393,0.532875404535516
0.14861049843009333,0.029435587701271082
1.2286442758289957,0.25020616466925216
1.4215065442476638,0.8937925317564849
0.9408246465449042,0.04324920629084861
0.9408246465449042,0.04324920629084861
0.32843249993014956,1.0228278388328054
0.4156897137041393,0.532875404535516
0.5380481178362608,0.14291465781831691
0.14861049843009333,0.029435587701271082
0.8334582730610596,0.220142853081777
0.14861049843009333,0.029435587701271082
0.8115553540251592,0.33624450298648645
3.7623808803079735,0.1442206045356058
0.5513884471924042,0.5432379323184658
0.4156897137041393,0.532875404535516
0.8334582730610596,0.220142853081777
0.5513884471924042,0.5432379323184658
0.9492156758752035,0.61142837800315
0.4156897137041393,0.532875404535516
0.5513884471924042,0.5432379323184658
1.2286442758289957,0.25020616466925216
0.5513884471924042,0.5432379323184658
1.6556150494092168,-0.09969607580174689
0.5380481178362608,0.14291465781831691
0.14133389097947768,0.13778018215534088
0.19580572193566415,0.7539745985176605
-0.03174864654058407,1.0464654615950462
0.5380481178362608,0.14291465781831691
0.4156897137041393,0.532875404535516
0.5380481178362608,0.14291465781831691
0.5504288675500302,0.4575055632317122
0.14861049843009333,0.029435587701271082
0.4156897137041393,0.532875404535516
0.5380481178362608,0.14291465781831691
0.19580572193566415,0.7539745985176605
0.36469405037599234,0.668433389310918
0.14861049843009333,0.029435587701271082
0.9607694204446435,-0.18440105767009718
0.14861049843009333,0.029435587701271082
0.4156897137041393,0.532875404535516
0.32843249993014956,1.0228278388328054
0.14861049843009333,0.029435587701271082
0.14861049843009333,0.029435587701271082
0.5380481178362608,0.14291465781831691
0.5513884471924042,0.5432379323184658
0.5513884471924042,0.5432379323184658
0.18856412614258922,0.4196967213562669
0.5213511148312424,-0.153599091145455
0.635265437741916,0.6159972222119476
-0.2502852110463216,-0.19340134043999457
0.9695366593316574,1.0804090497663519
0.4156897137041393,0.532875404535516
0.2401314600969071,-1.3103033438098226
0.14861049843009333,0.029435587701271082
0.32843249993014956,1.0228278388328054
0.4156897137041393,0.532875404535516
0.14861049843009333,0.029435587701271082
1.2192692867215609,1.0041850186215227
0.5380481178362608,0.14291465781831691
0.5380481178362608,0.14291465781831691
0.14861049843009333,0.029435587701271082
0.5504288675500302,0.4575055632317122
0.5380481178362608,0.14291465781831691
0.4156897137041393,0.532875404535516
0.5380481178362608,0.14291465781831691
0.5380481178362608,0.14291465781831691
1.2746569613079726,0.19599309326052516
2.7179103699870577,-0.12623397063051467
0.23304625094551557,0.5687450594529937
0.4156897137041393,0.532875404535516
0.14861049843009333,0.029435587701271082
0.14861049843009333,0.029435587701271082
0.4156897137041393,0.532875404535516
-0.35814466290892355,1.5814002147827395
0.18856412614258922,0.4196967213562669
1.347974743579571,0.08198950321937382
0.18856412614258922,0.4196967213562669
0.14861049843009333,0.029435587701271082
0.19580572193566415,0.7539745985176605
0.4156897137041393,0.532875404535516
0.18856412614258922,0.4196967213562669
0.14861049843009333,0.029435587701271082
0.2505199101967581,-0.24775795196294048
1.6310833580591724,0.5826161640713345
0.4156897137041393,0.532875404535516
0.5380481178362608,0.14291465781831691
0.5380481178362608,0.14291465781831691
0.14861049843009333,0.029435587701271082
0.5380481178362608,0.14291465781831691
0.5504288675500302,0.4575055632317122
-0.4768117513026091,-0.2680666858664529
0.18856412614258922,0.4196967213562669
0.5513884471924042,0.5432379323184658
0.5513884471924042,0.5432379323184658
0.9408246465449042,0.04324920629084861
0.8334582730610596,0.220142853081777
0.5513884471924042,0.5432379323184658
0.9408246465449042,0.04324920629084861
0.5380481178362608,0.14291465781831691
-0.8208197985750019,0.1522573872888029
0.5513884471924042,0.5432379323184658
0.4156897137041393,0.532875404535516
0.7427250453468666,-0.2143047331125727
-0.5077286221165398,2.0163225893426824
0.9607694204446435,-0.18440105767009718
-0.46133091863630593,0.9297996100185717
1.4215065442476638,0.8937925317564849
0.19580572193566415,0.7539745985176605
0.5513884471924042,0.5432379323184658
0.4156897137041393,0.532875404535516
2.0341627092229357,-0.17610827216987257
0.5513884471924042,0.5432379323184658
0.5380481178362608,0.14291465781831691
0.16732641077244637,1.2173933044255425
0.5010008387421727,0.36983577885014485
0.5513884471924042,0.5432379323184658
0.14861049843009333,0.029435587701271082
-1.1738893556201075,-2.3788267243289596
0.5504288675500302,0.4575055632317122
-0.5221109758615432,-0.4285133267443273
-1.2569876812872067,0.3597805427069156
0.5513884471924042,0.5432379323184658
0.5504288675500302,0.4575055632317122
0.5513884471924042,0.5432379323184658
0.19580572193566415,0.7539745985176605
0.9408246465449042,0.04324920629084861
0.8334582730610596,0.220142853081777
2.5918551090545834,-0.09363465719905761
0.19580572193566415,0.7539745985176605
0.5513884471924042,0.5432379323184658
0.9674360084967883,-0.33048270238246413
0.5504288675500302,0.4575055632317122
0.9607694204446435,-0.18440105767009718
-0.14030245611128045,0.4039485856244278
-0.24303507248329304,0.0181432767707852
0.681540427898029,-0.31938376006953995
2.830393178994712,0.8275271500214432
-0.9722360641148287,0.4848370884071249
0.14861049843009333,0.029435587701271082
0.5513884471924042,0.5432379323184658
0.5504288675500302,0.4575055632317122
0.4156897137041393,0.532875404535516
-0.8280474423563842,0.059992339149943064
0.5380481178362608,0.14291465781831691
0.5380481178362608,0.14291465781831691
1.4215065442476638,0.8937925317564849
0.9607694204446435,-0.18440105767009718
0.4156897137041393,0.532875404535516
0.5513884471924042,0.5432379323184658
-0.9682839159479162,0.5141194267807876
0.9935854916729194,0.8521064387663202
0.9607694204446435,-0.18440105767009718
1.0524208337643586,-0.6398571249588327
0.23304625094551557,0.5687450594529937
-0.857754616239486,0.16052205150087495
0.14861049843009333,0.029435587701271082
0.7515838891690425,0.4694978180271612
0.19580572193566415,0.7539745985176605
0.415215427141161,0.41355147761479794
0.5504288675500302,0.4575055632317122
0.4156897137041393,0.532875404535516
0.19580572193566415,0.7539745985176605
0.9607694204446435,-0.18440105767009718
1.4215065442476638,0.8937925317564849
0.5513884471924042,0.5432379323184658
1.3764363102282893,-0.5972664296213321
0.24761680922783924,0.5116607134383777
0.5504288675500302,0.4575055632317122
1.4215065442476638,0.8937925317564849
0.18252501728626402,0.2587024553728403
0.13522449585365237,0.4030119471497464
0.5504288675500302,0.4575055632317122
-0.3765555640338305,1.6034461350918559
0.8334582730610596,0.220142853081777
1.8838251698305561,1.370826136337489
0.5513884471924042,0.5432379323184658
1.2066533457686086,0.8278691654748114
1.4215065442476638,0.8937925317564849
0.4156897137041393,0.532875404535516
0.5504288675500302,0.4575055632317122
0.19580572193566415,0.7539745985176605
2.7714808429509556,0.012561088937425247
0.4156897137041393,0.532875404535516
1.0160677083733276,0.07505718793819582
0.19580572193566415,0.7539745985176605
0.4156897137041393,0.532875404535516
0.5513884471924042,0.5432379323184658
0.5504288675500302,0.4575055632317122
0.14861049843009333,0.029435587701271082
0.5513884471924042,0.5432379323184658
0.5504288675500302,0.4575055632317122
0.4156897137041393,0.532875404535516
0.14861049843009333,0.029435587701271082
0.5504288675500302,0.4575055632317122
0.4156897137041393,0.532875404535516
0.4156897137041393,0.532875404535516
0.4156897137041393,0.532875404535516
0.9607694204446435,-0.18440105767009718
0.4156897137041393,0.532875404535516
0.5513884471924042,0.5432379323184658
0.5504288675500302,0.4575055632317122
0.5504288675500302,0.4575055632317122
-0.3931017760574367,0.176916145267358
0.5504288675500302,0.4575055632317122
-0.5786170971261182,-0.12600014867251508
0.19580572193566415,0.7539745985176605
0.5504288675500302,0.4575055632317122
0.5380481178362608,0.14291465781831691
0.5504288675500302,0.4575055632317122
0.19580572193566415,0.7539745985176605
0.4156897137041393,0.532875404535516
0.19580572193566415,0.7539745985176605
0.9607694204446435,-0.18440105767009718
0.5513884471924042,0.5432379323184658
0.5513884471924042,0.5432379323184658
1.4215065442476638,0.8937925317564849
1.4118469397774582,0.40091414403439085
-0.5593765631052658,-0.011982168684272487
0.9607694204446435,-0.18440105767009718
0.4156897137041393,0.532875404535516
0.4156897137041393,0.532875404535516
0.5513884471924042,0.5432379323184658
0.5513884471924042,0.5432379323184658
0.19580572193566415,0.7539745985176605
0.32843249993014956,1.0228278388328054
1.2719118517908186,-1.8940978556352714
0.4156897137041393,0.532875404535516
0.9408246465449042,0.04324920629084861
0.19580572193566415,0.7539745985176605
0.5504288675500302,0.4575055632317122
0.14861049843009333,0.029435587701271082
0.4156897137041393,0.532875404535516
0.4156897137041393,0.532875404535516
0.005014679309215175,0.9366662407029276
0.4156897137041393,0.532875404535516
0.5504288675500302,0.4575055632317122
0.5380481178362608,0.14291465781831691
0.5513884471924042,0.5432379323184658
1.3568266041403474,-0.6795878021320179
0.19580572193566415,0.7539745985176605
0.6688019823139237,0.022061070728426113
0.32843249993014956,1.0228278388328054
0.4156897137041393,0.532875404535516
0.9132561496330103,1.045802442054319
0.3527123143804842,0.1330346715110482
0.5380481178362608,0.14291465781831691
0.19580572193566415,0.7539745985176605
0.8267105004557198,0.65632465130534
0.14861049843009333,0.029435587701271082
0.4156897137041393,0.532875404535516
0.09432591151796998,0.3079560473424934
-2.1736940647112517,-0.6450095372102744
1.698839092509611,-0.07008916561765233
0.19580572193566415,0.7539745985176605
0.4156897137041393,0.532875404535516
0.4156897137041393,0.532875404535516
0.9607694204446435,-0.18440105767009718
0.44242849828892084,0.3206403587784094
0.14861049843009333,0.029435587701271082
0.32843249993014956,1.0228278388328054
0.9607694204446435,-0.18440105767009718
0.1721299950767845,0.07429764002402983
3.7520646446300425,1.8666464514580383
0.9408246465449042,0.04324920629084861
0.14861049843009333,0.029435587701271082
0.14861049843009333,0.029435587701271082
1.3116210110609998,-0.931159565267258
0.5380481178362608,0.14291465781831691
0.23304625094551557,0.5687450594529937
-0.15414106133101946,0.021016151777272896
0.9607694204446435,-0.18440105767009718
-0.8143427463020334,-0.6178174181545404
0.18856412614258922,0.4196967213562669
0.19580572193566415,0.7539745985176605
0.5380481178362608,0.14291465781831691
0.5380481178362608,0.14291465781831691
0.5513884471924042,0.5432379323184658
0.14861049843009333,0.029435587701271082
0.32843249993014956,1.0228278388328054
0.5504288675500302,0.4575055632317122
0.2513451367076387,0.2821141637088971
0.09732355348025834,0.7659980643251787
0.9607694204446435,-0.18440105767009718
2.0040573782086204,-0.06888829563760313
0.9842102563764836,0.3867105405743567
0.14861049843009333,0.029435587701271082
2.3314827445328374,0.7959056212060567
0.14861049843009333,0.029435587701271082
0.19580572193566415,0.7539745985176605
0.14861049843009333,0.029435587701271082
0.4156897137041393,0.532875404535516
0.14861049843009333,0.029435587701271082
0.8334582730610596,0.220142853081777
0.5380481178362608,0.14291465781831691
0.23304625094551557,0.5687450594529937
0.9408246465449042,0.04324920629084861
0.14861049843009333,0.029435587701271082
0.14861049843009333,0.029435587701271082
0.19580572193566415,0.7539745985176605
0.14861049843009333,0.029435587701271082
-0.1824793378990215,1.491429252190374
0.31228081361046467,1.1278619620183503
0.19580572193566415,0.7539745985176605
0.4156897137041393,0.532875404535516
0.5380481178362608,0.14291465781831691
0.9607694204446435,-0.18440105767009718
0.9408246465449042,0.04324920629084861
0.14861049843009333,0.029435587701271082
0.4156897137041393,0.532875404535516
0.5380481178362608,0.14291465781831691
0.5380481178362608,0.14291465781831691
0.14861049843009333,0.029435587701271082
0.4973392478651917,-0.3487055000239838
-0.00202546009440141,0.5496270032770756
0.23224999585667927,0.37378308810992245
0.14861049843009333,0.029435587701271082
0.4156897137041393,0.532875404535516
1.543542069129245,0.9017360110789645
0.8334582730610596,0.220142853081777
0.4156897137041393,0.532875404535516
0.4156897137041393,0.532875404535516
0.18856412614258922,0.4196967213562669
0.19580572193566415,0.7539745985176605
0.14861049843009333,0.029435587701271082
0.5380481178362608,0.14291465781831691
0.14861049843009333,0.029435587701271082
0.5380481178362608,0.14291465781831691
0.5380481178362608,0.14291465781831691
0.5504288675500302,0.4575055632317122
0.4156897137041393,0.532875404535516
0.9408246465449042,0.04324920629084861
0.5380481178362608,0.14291465781831691
0.14861049843009333,0.029435587701271082
0.18856412614258922,0.4196967213562669
0.9607694204446435,-0.18440105767009718
0.5513884471924042,0.5432379323184658
0.5380481178362608,0.14291465781831691
0.5513884471924042,0.5432379323184658
0.5513884471924042,0.5432379323184658
0.07491648820611596,0.10719870033254919
0.5513884471924042,0.5432379323184658
0.5513884471924042,0.5432379323184658
0.5513884471924042,0.5432379323184658
1.2286442758289957,0.25020616466925216
0.32843249993014956,1.0228278388328054
0.9607694204446435,-0.18440105767009718
0.5513884471924042,0.5432379323184658
0.5504288675500302,0.4575055632317122
-0.05844840314236244,0.4859081468962678
1.4215065442476638,0.8937925317564849
0.5380481178362608,0.14291465781831691
0.8789619968695936,0.3281089456621164
0.9408246465449042,0.04324920629084861
0.5513884471924042,0.5432379323184658
0.4156897137041393,0.532875404535516
0.14861049843009333,0.029435587701271082
0.5504288675500302,0.4575055632317122
1.2286442758289957,0.25020616466925216
0.32843249993014956,1.0228278388328054
0.4156897137041393,0.532875404535516
0.5504288675500302,0.4575055632317122
0.5504288675500302,0.4575055632317122
1.2286442758289957,0.25020616466925216
1.1294221063462642,0.5285813720697607
0.5513884471924042,0.5432379323184658
-0.3059635676783441,-0.7563708510005251
0.4156897137041393,0.532875404535516
1.431650046130554,-0.5308688023759038
0.5513884471924042,0.5432379323184658
0.4156897137041393,0.532875404535516
0.5513884471924042,0.5432379323184658
0.4156897137041393,0.532875404535516
0.32843249993014956,1.0228278388328054
0.5513884471924042,0.5432379323184658
0.5504288675500302,0.4575055632317122
0.19580572193566415,0.7539745985176605
0.5513884471924042,0.5432379323184658
1.4215065442476638,0.8937925317564849
0.5504288675500302,0.4575055632317122
0.5513884471924042,0.5432379323184658
0.5504288675500302,0.4575055632317122
1.688976140145762,0.5035066524936935
0.5504288675500302,0.4575055632317122
-1.8213560890209068,1.2155297222359307
0.4156897137041393,0.532875404535516
0.19580572193566415,0.7539745985176605
0.4156897137041393,0.532875404535516
0.32843249993014956,1.0228278388328054
-0.043238451541827594,0.4331271952330713
0.19580572193566415,0.7539745985176605
0.5504288675500302,0.4575055632317122
0.5504288675500302,0.4575055632317122
0.5504288675500302,0.4575055632317122
0.19580572193566415,0.7539745985176605
0.2030464080766432,-1.8873767078959993
0.9607694204446435,-0.18440105767009718
0.4156897137041393,0.532875404535516
1.014759196788292,0.5627033822407208
0.5504288675500302,0.4575055632317122
0.5504288675500302,0.4575055632317122
0.14861049843009333,0.029435587701271082
0.9408246465449042,0.04324920629084861
0.5513884471924042,0.5432379323184658
0.7259788228409629,0.4769825477541447
0.9232860065843891,0.25061580257383964
0.32843249993014956,1.0228278388328054
1.4837994734655464,0.6253560382166499
0.5380481178362608,0.14291465781831691
0.5513884471924042,0.5432379323184658
0.5504288675500302,0.4575055632317122
0.5513884471924042,0.5432379323184658
1.4215065442476638,0.8937925317564849
0.9607694204446435,-0.18440105767009718
0.48880967342075365,-0.12894255619839257
0.5513884471924042,0.5432379323184658
0.5380481178362608,0.14291465781831691
0.4156897137041393,0.532875404535516
0.19580572193566415,0.7539745985176605
0.14861049843009333,0.029435587701271082
0.5380481178362608,0.14291465781831691
0.14861049843009333,0.029435587701271082
0.09827799163602746,0.6951530781645743
0.5513884471924042,0.5432379323184658
0.9607694204446435,-0.18440105767009718
0.5513884471924042,0.5432379323184658
0.4156897137041393,0.532875404535516
0.5618222086487883,-0.3240407176710356
0.32843249993014956,1.0228278388328054
0.4156897137041393,0.532875404535516
0.5380481178362608,0.14291465781831691
0.19580572193566415,0.7539745985176605
0.5504288675500302,0.4575055632317122
0.5513884471924042,0.5432379323184658
1.2286442758289957,0.25020616466925216
0.4156897137041393,0.532875404535516
0.5380481178362608,0.14291465781831691
0.6193573567284614,1.1754535132335748
0.9607694204446435,-0.18440105767009718
0.5504288675500302,0.4575055632317122
0.4156897137041393,0.532875404535516
0.5513884471924042,0.5432379323184658
0.9408246465449042,0.04324920629084861
0.042551368404645906,1.8518910131802908
0.14861049843009333,0.029435587701271082
0.14861049843009333,0.029435587701271082
0.5513884471924042,0.5432379323184658
-0.18309252837790346,-0.3483557457945381
1.061705492788871,-0.8346282736635615
0.5504288675500302,0.4575055632317122
0.4156897137041393,0.532875404535516
0.5513884471924042,0.5432379323184658
0.5504288675500302,0.4575055632317122
0.5513884471924042,0.5432379323184658
0.19580572193566415,0.7539745985176605
0.5504288675500302,0.4575055632317122
0.9236851430017872,0.13958324449542026
0.19580572193566415,0.7539745985176605
0.32843249993014956,1.0228278388328054
-0.1365785755764275,0.5543925474767937
0.4156897137041393,0.532875404535516
0.14861049843009333,0.029435587701271082
0.5513884471924042,0.5432379323184658
0.9607694204446435,-0.18440105767009718
0.14861049843009333,0.029435587701271082
0.7328021776296367,-0.201040038815389
0.05999290142644975,1.3823239456576442
1.511115198584072,1.258204594097215
0.5380481178362608,0.14291465781831691
0.14861049843009333,0.029435587701271082
-0.5862372867551091,-2.352383048508802
3.633116430795189,0.5685728947410396
0.14861049843009333,0.029435587701271082
0.5504288675500302,0.4575055632317122
0.6475505230135665,0.05132567427948276
0.4156897137041393,0.532875404535516
0.5380481178362608,0.14291465781831691
0.4156897137041393,0.532875404535516
0.5504288675500302,0.4575055632317122
0.4156897137041393,0.532875404535516
0.8334582730610596,0.220142853081777
0.19580572193566415,0.7539745985176605
-0.15905944817806805,0.6485780678330704
-0.46023122020454865,0.8465364014529415
0.19580572193566415,0.7539745985176605
0.5380481178362608,0.14291465781831691
1.950489256488586,1.7414252759951943
1.2286442758289957,0.25020616466925216
1.6867707030321535,1.066608383399
0.4156897137041393,0.532875404535516
0.14861049843009333,0.029435587701271082
0.19580572193566415,0.7539745985176605
0.5513884471924042,0.5432379323184658
0.14861049843009333,0.029435587701271082
-0.11469290247076103,-0.5191688895720947
0.4156897137041393,0.532875404535516
0.4156897137041393,0.532875404535516
-0.15351672845558406,0.7646445737710605
0.18856412614258922,0.4196967213562669
0.06704963928971441,0.5830780176550037
2.61158175422384,-0.480867817477431
1.2296480618985535,0.9053844078384339
0.4156897137041393,0.532875404535516
5.173128630313447,0.5552813087823489
0.9798033847962242,1.0522723904037714
0.5504288675500302,0.4575055632317122
0.14861049843009333,0.029435587701271082
0.4156897137041393,0.532875404535516
0.5471543279538071,1.0643085821887182
0.19580572193566415,0.7539745985176605
0.4156897137041393,0.532875404535516
0.96445785851233,-0.651804621716344
0.9612338245990752,-0.09322846688897446
0.5380481178362608,0.14291465781831691
0.5380481178362608,0.14291465781831691
0.9607694204446435,-0.18440105767009718
0.14861049843009333,0.029435587701271082
0.4156897137041393,0.532875404535516
0.14861049843009333,0.029435587701271082
0.18856412614258922,0.4196967213562669
0.4156897137041393,0.532875404535516
0.4156897137041393,0.532875404535516
0.4156897137041393,0.532875404535516
0.5504288675500302,0.4575055632317122
0.14861049843009333,0.029435587701271082
-1.4221737857780914,-0.9286113424900178
0.4156897137041393,0.532875404535516
0.9408246465449042,0.04324920629084861
0.14861049843009333,0.029435587701271082
0.5380481178362608,0.14291465781831691
0.5380481178362608,0.14291465781831691
-0.14519970782612468,0.5092794007420585
-1.0982150306664318,0.7241963880015945
0.5380481178362608,0.14291465781831691
-0.3297818138340185,0.4408726191653054
0.19580572193566415,0.7539745985176605
1.395157080170728,0.35037575007217026
0.4156897137041393,0.532875404535516
0.9408246465449042,0.04324920629084861
0.19580572193566415,0.7539745985176605
-0.4392021597645668,0.5155748488243757
0.2660613412287436,0.6310851760925971
0.14861049843009333,0.029435587701271082
0.3040415642915102,0.6601536258172805
0.14861049843009333,0.029435587701271082
1.3131380570920679,0.46403181742190824
0.4156897137041393,0.532875404535516
0.5380481178362608,0.14291465781831691
0.14861049843009333,0.029435587701271082
0.5513884471924042,0.5432379323184658
-0.13234945761781391,0.42148411262045204
0.14861049843009333,0.029435587701271082
-0.7239763660444241,1.9016443113566588
0.9428878242447105,0.7068602418150425
0.4156897137041393,0.532875404535516
0.4156897137041393,0.532875404535516
0.9607694204446435,-0.18440105767009718
0.5513884471924042,0.5432379323184658
0.9607694204446435,-0.18440105767009718
0.14861049843009333,0.029435587701271082
0.9607694204446435,-0.18440105767009718
0.14861049843009333,0.029435587701271082
0.9408246465449042,0.04324920629084861
0.10163601931744104,1.1506658701498793
0.5380481178362608,0.14291465781831691
0.5380481178362608,0.14291465781831691
1.1773950364041124,0.5743551209221973
0.9408246465449042,0.04324920629084861
0.5513884471924042,0.5432379323184658
1.2286442758289957,0.25020616466925216
0.5504288675500302,0.4575055632317122
0.32843249993014956,1.0228278388328054
0.5513884471924042,0.5432379323184658
0.5380481178362608,0.14291465781831691
0.5513884471924042,0.5432379323184658
0.19580572193566415,0.7539745985176605
0.32843249993014956,1.0228278388328054
0.9408246465449042,0.04324920629084861
0.18483831610753176,0.5439318765516532
-1.64969153631543,-0.2226329867876049
0.4156897137041393,0.532875404535516
-1.823896642456905,-0.5158231508346334
0.7623011644594768,0.34494119819687774
0.7772420637543629,0.6439532185542305
1.1893146467907583,-0.34276360651487714
-0.24133684986666992,0.7757995522392895
0.5513884471924042,0.5432379323184658
0.5504288675500302,0.4575055632317122
0.9607694204446435,-0.18440105767009718
0.9607694204446435,-0.18440105767009718
-0.17189611943059901,-0.4540559997026765
0.9408246465449042,0.04324920629084861
0.7882602299843304,0.9080761140948512
-0.38561008895001425,0.30394502670034385
0.9607694204446435,-0.18440105767009718
1.2286442758289957,0.25020616466925216
0.5513884471924042,0.5432379323184658
-0.6361573182281663,0.882038143040524
0.5513884471924042,0.5432379323184658
0.8610223940711315,0.10275413673115086
0.5513884471924042,0.5432379323184658
0.5504288675500302,0.4575055632317122
1.419978760823903,0.04282858222255115
0.18496599899361854,0.509794776579916
1.2286442758289957,0.25020616466925216
0.5504288675500302,0.4575055632317122
1.9239435046183369,-0.8040059024018751
0.9607694204446435,-0.18440105767009718
0.21824276752931038,0.522451050820234
0.9607694204446435,-0.18440105767009718
-1.8178184991416693,0.39612947149397293
0.31020351659195455,-0.6290970738408284
0.5504288675500302,0.4575055632317122
0.8334582730610596,0.220142853081777
0.32843249993014956,1.0228278388328054
0.9408246465449042,0.04324920629084861
0.5504288675500302,0.4575055632317122
0.5504288675500302,0.4575055632317122
0.32843249993014956,1.0228278388328054
0.5504288675500302,0.4575055632317122
0.5513884471924042,0.5432379323184658
-1.405876924905229,0.1804695008515793
1.7929624679781249,-0.8301086765735519
0.5380481178362608,0.14291465781831691
0.19580572193566415,0.7539745985176605
-1.087410958666553,1.119102255372546
0.5513884471924042,0.5432379323184658
2.738095825144257,-1.0658812286016772
0.8334582730610596,0.220142853081777
0.5504288675500302,0.4575055632317122
0.14861049843009333,0.029435587701271082
0.7512966105501979,0.42308789098374344
0.5504288675500302,0.4575055632317122
0.5620504243698718,-0.3029059230487281
1.4215065442476638,0.8937925317564849
0.23304625094551557,0.5687450594529937
0.14133389097947768,0.13778018215534088
0.14861049843009333,0.029435587701271082
1.4215065442476638,0.8937925317564849
0.9236851430017872,0.13958324449542026
0.4156897137041393,0.532875404535516
0.5504288675500302,0.4575055632317122
2.4937575482931993,0.5478595346198155
0.5513884471924042,0.5432379323184658
1.2286442758289957,0.25020616466925216
0.1313746249516079,1.107763810075244
0.5504288675500302,0.4575055632317122
0.14133389097947768,0.13778018215534088
0.32843249993014956,1.0228278388328054
2.3174946239928476,0.7964987777952119
0.5504288675500302,0.4575055632317122
0.8334582730610596,0.220142853081777
0.5513884471924042,0.5432379323184658
0.19580572193566415,0.7539745985176605
0.5504288675500302,0.4575055632317122
1.4215065442476638,0.8937925317564849
0.4020418751083774,-0.8575482961578036
0.5010008387421727,0.36983577885014485
0.32843249993014956,1.0228278388328054
-0.8536386617334148,-0.9991334684684858
0.8334582730610596,0.220142853081777
0.4156897137041393,0.532875404535516
1.943048625280655,1.742497683347449
3.621720768639131,2.0369413169670763
0.5504288675500302,0.4575055632317122
0.9607694204446435,-0.18440105767009718
1.4215065442476638,0.8937925317564849
0.14861049843009333,0.029435587701271082
0.9408246465449042,0.04324920629084861
0.8334582730610596,0.220142853081777
-1.074816509120022,-0.29383157813506955
1.4215065442476638,0.8937925317564849
0.19580572193566415,0.7539745985176605
0.5380481178362608,0.14291465781831691
0.5513884471924042,0.5432379323184658
0.5504288675500302,0.4575055632317122
3.6546538559976636,0.40559737204025126
0.5513884471924042,0.5432379323184658
0.5513884471924042,0.5432379323184658
0.8067114974036702,-0.3917667175169557
0.5513884471924042,0.5432379323184658
0.7623011644594768,0.34494119819687774
0.9236851430017872,0.13958324449542026
1.4215065442476638,0.8937925317564849
0.14861049843009333,0.029435587701271082
0.32843249993014956,1.0228278388328054
0.23304625094551557,0.5687450594529937
0.9607694204446435,-0.18440105767009718
0.8334582730610596,0.220142853081777
0.5504288675500302,0.4575055632317122
0.5380481178362608,0.14291465781831691
0.33706008897299045,0.8947994110125586
0.5380481178362608,0.14291465781831691
0.5513884471924042,0.5432379323184658
0.9607694204446435,-0.18440105767009718
0.4156897137041393,0.532875404535516

